Detecting periodic subsequences in cyber security data

Statistical approaches to cyber-security involve building realistic probability models of computer network data. In a data pre-processing phase, separating automated events from those caused by human activity should improve statistical model building and enhance anomaly detection capabilities. This article presents a changepoint detection framework for identifying periodic subsequences of event times. The opening event of each subsequence can be interpreted as a human action which then generates an automated, periodic process. Difficulties arising from the presence of duplicate and missing data are addressed. The methodology is demonstrated using authentication data from the computer network of Los Alamos National Laboratory.

==> U514_LO_Events_Human_bin_counts.txt <==
0	1
4	1
9	1
13	1
28	3
36	1
41	1
44	1
46	1
66	1
68	2
74	1
79	1
101	1
102	1
107	1
108	1
109	2
111	1
112	2
113	1
114	1
115	1
118	10
119	8
120	1
123	3
124	1
126	2
138	4
142	4
148	1
150	1
151	1
155	1
157	1
159	5
162	4
165	1
169	5
170	1
174	1
175	1
176	3
181	1
190	1
192	2
195	3
199	1
209	1
215	3
216	1
217	1
218	4
221	1
230	3
232	1
242	3
246	2
247	2
256	2
260	1
263	2
285	1
286	3


==> U514_LO_Events_bin_counts.txt <==
0	40
1	14
2	17
3	14
4	57
6	15
7	14
8	12
9	20
10	8
11	15
12	6
13	13
14	2
15	2
16	8
17	4
18	9
19	12
20	29
21	19
22	14
23	23
24	15
25	11
26	23
27	22
28	23
29	12
30	19
31	4
32	14
33	11
35	11
36	13
37	9
38	7
39	11
40	1
41	18
42	28
43	18
44	46
45	17
46	15
47	32
48	5
49	27
50	19
51	18
53	18
54	6
56	14
57	5
58	2
59	15
60	22
61	9
62	11
63	13
64	18
65	31
66	11
67	19
68	32
69	23
70	9
71	20
72	17
74	17
76	5
77	2
78	28
79	11
80	5
81	10
82	9
83	7
84	14
85	28
86	17
87	36
88	12
89	10
90	18
91	14
92	12
93	11
94	7
95	5
96	14
97	1
98	5
99	10
100	16
101	18
102	11
103	8
104	29
105	24
106	12
107	28
108	15
109	30
110	6
111	37
112	10
113	14
114	17
115	17
116	6
117	8
118	48
119	47
120	11
121	9
122	1
123	12
124	26
125	6
126	35
127	25
128	24
129	2
130	9
131	6
132	20
133	30
134	15
135	1
136	13
137	6
138	36
139	29
140	15
141	9
142	19
143	11
144	4
145	17
146	4
147	51
148	14
149	27
150	11
151	3
152	9
153	11
154	23
155	42
156	10
157	10
158	12
159	15
160	22
161	3
162	46
163	9
164	17
165	19
167	27
168	13
169	32
170	58
172	7
173	29
174	19
175	26
176	18
177	12
178	19
179	27
180	14
181	31
182	33
183	19
184	1
186	12
187	17
188	27
189	15
190	44
191	15
192	20
193	24
194	15
195	22
196	8
197	24
198	15
199	13
200	13
201	31
202	9
203	15
204	13
205	19
206	4
207	44
208	13
209	15
210	19
211	14
212	26
213	9
214	5
215	43
216	20
217	20
218	28
219	5
220	15
221	20
222	15
223	19
224	1
225	8
226	25
227	20
228	28
229	18
230	22
231	34
232	12
233	15
234	25
235	14
236	1
237	25
238	13
239	19
240	12
241	7
242	15
243	4
244	11
245	4
246	22
247	38
248	19
249	8
250	41
251	22
252	11
253	22
254	21
255	12
256	12
257	20
258	13
259	23
260	20
261	8
262	6
263	24
264	1
265	7
266	9
267	32
268	13
269	17
270	14
271	34
272	13
273	35
274	7
275	4
276	24
277	17
278	9
279	18
280	6
281	1
282	12
284	1
285	5
286	31
287	6


==> bs1.txt <==
0	0
0.0	0.487
0.0	0.75
0.0	0.866
0.0001	0.924
0.0002	0.958
0.006	0.977
0.163	0.997
1	1


==> bs2.txt <==
0	0
0.0	0.1923
0.0002	0.397
0.0002	0.628
0.0004	0.795
0.0007	0.878
0.005	0.952
0.189	0.989
1	1


==> bs3.txt <==
0	0
0.0001	0.029
0.0002	0.086
0.0005	0.208
0.001	0.3807
0.0012	0.634
0.0061	0.805
0.21	0.967
1	1


==> event_times_human.txt <==
122123
474777
856628
1534077
2218751
3058451
3532896
4787565
4883242


==> event_times_periodic.txt <==
128967
129653
135208
135916
141091
141851
481742
482203
488404
488898
494347
494989
500589
501378
507070
507847
513312
514102
519434
524956
525585
531498
532173
538039
538714
544882
545405
550824
551229
556465
562467
562911
569489
575310
575312
580772
581344
586954
593735
594512
599319
600157
600158
605139
605141
605934
605935
612221
612927
618103
618943
625064
625872
631667
638449
856630
856666
857199
1534128
1540321
1540541
1546142
1546306
1546307
1552143
1552145
1552196
1557905
1557907
1557966
1564807
1564808
1564843
1564845
1571230
1571241
1571242
2225386
3064785
3089602
3096201
3102765
3108412
3114761
3120060
3125505
3131641
3137341
3143306
3166882
3172641
3179520
3186349
3192856
3200038
3206586
3212283
3217694
3223883
3229442
3235641
3242625
3248702
3254362
3260106
3265481
3533235
4788081
4888764
4894407
4894859
4900107
4900109
4900600
4900601
4905930
4906470
4912531
4912532
4913154
4913155
4919434
4920089


==> fourier_0.1_0.02_20.txt <==
0.0	0.0
0.0	0.01
0.0	0.02
0.0	0.03
0.0	0.04
0.0	0.05
0.0	0.06
0.0	0.07
0.0	0.08
0.0	0.09
0.0	0.1
0.0	0.11
0.0	0.12
0.0	0.13
0.0	0.14
0.0	0.15
0.0	0.16
0.0	0.17
1.56319401867e-13	0.18
1.87294624254e-13	0.19
3.18189918858e-13	0.2
4.44200232153e-13	0.21
7.04769576032e-13	0.22
1.14452891609e-12	0.23
1.72362124573e-12	0.24
2.6737501102e-12	0.25
4.08839628818e-12	0.26
5.83666448506e-12	0.27
8.2822637637e-12	0.28
1.15126796985e-11	0.29
1.58333346434e-11	0.3
2.20483631352e-11	0.31
3.09549053057e-11	0.32
4.12953005124e-11	0.33
5.43511902151e-11	0.34
7.07540692702e-11	0.35
9.82371961555e-11	0.36
1.32466926317e-10	0.37
1.69265490513e-10	0.38
2.19803286683e-10	0.39
2.79342882159e-10	0.4
3.67377239741e-10	0.41
4.99249863672e-10	0.42
6.63014088076e-10	0.43
8.83870865387e-10	0.44
1.14582210387e-09	0.45
1.43977851863e-09	0.46
1.83744330862e-09	0.47
2.3510657865e-09	0.48
3.00657942987e-09	0.49
3.92326315879e-09	0.5
5.00463503972e-09	0.51
6.24508833535e-09	0.52
8.29787616397e-09	0.53
1.02230098831e-08	0.54
1.26632551112e-08	0.55
1.51411254645e-08	0.56
1.87335900126e-08	0.57
2.28387524448e-08	0.58
2.7861654317e-08	0.59
3.4653656833e-08	0.6
4.42565147862e-08	0.61
5.58804554851e-08	0.62
7.10579944885e-08	0.63
8.79038986046e-08	0.64
1.0903931924e-07	0.65
1.34686231057e-07	0.66
1.64629812782e-07	0.67
2.096283922e-07	0.68
2.57385017632e-07	0.69
3.17015610651e-07	0.7
3.92320224307e-07	0.71
4.80751335519e-07	0.72
5.76395650209e-07	0.73
6.91463775127e-07	0.74
8.60166661232e-07	0.75
1.0551689904e-06	0.76
1.41642054297e-06	0.77
1.75014530124e-06	0.78
2.17980862038e-06	0.79
2.75210140277e-06	0.8
3.54803642943e-06	0.81
4.54234951008e-06	0.82
5.55938648117e-06	0.83
6.9738444497e-06	0.84
9.05864717859e-06	0.85
1.19230399688e-05	0.86
1.6078648532e-05	0.87
2.16850777965e-05	0.88
2.99680126044e-05	0.89
4.07854572003e-05	0.9
5.69517964466e-05	0.91
7.73663295911e-05	0.92
0.00010838032907	0.93
0.000157856550218	0.94
0.000230765586453	0.95
0.00036795452822	0.96
0.000722455516804	0.97
0.00134503356023	0.98
0.00356524283978	0.99
1	1


==> fourier_0.1_0.02_40.txt <==
0.0	0.0
0.0	0.01
0.0	0.02
0.0	0.03
0.0	0.04
0.0	0.05
0.0	0.06
0.0	0.07
0.0	0.08
0.0	0.09
0.0	0.1
0.0	0.11
0.0	0.12
0.0	0.13
0.0	0.14
0.0	0.15
0.0	0.16
0.0	0.17
0.0	0.18
0.0	0.19
0.0	0.2
0.0	0.21
0.0	0.22
0.0	0.23
0.0	0.24
0.0	0.25
0.0	0.26
0.0	0.27
0.0	0.28
0.0	0.29
0.0	0.3
0.0	0.31
0.0	0.32
0.0	0.33
0.0	0.34
0.0	0.35
2.63788990651e-13	0.36
3.0386804184e-13	0.37
3.28070903777e-13	0.38
3.73034936274e-13	0.39
6.12287998081e-13	0.4
8.48543457721e-13	0.41
1.10533804332e-12	0.42
1.49036338826e-12	0.43
2.01794136956e-12	0.44
2.7683411119e-12	0.45
3.66040531219e-12	0.46
4.88364904072e-12	0.47
6.46149800332e-12	0.48
8.77953265643e-12	0.49
1.09845466056e-11	0.5
1.42122980051e-11	0.51
1.84022797001e-11	0.52
2.40467645796e-11	0.53
3.0796809547e-11	0.54
3.98807653568e-11	0.55
5.04590813577e-11	0.56
6.86171119924e-11	0.57
8.66686722389e-11	0.58
1.12220566173e-10	0.59
1.44461220764e-10	0.6
1.78039361032e-10	0.61
2.26672347559e-10	0.62
2.88548296368e-10	0.63
3.57404994489e-10	0.64
4.52814452601e-10	0.65
5.87958681741e-10	0.66
7.27697901937e-10	0.67
9.38413791118e-10	0.68
1.19512932883e-09	0.69
1.49426326868e-09	0.7
1.90616611384e-09	0.71
2.386964848e-09	0.72
2.99953095695e-09	0.73
3.79655140659e-09	0.74
4.94606477996e-09	0.75
6.53488707592e-09	0.76
8.06282440813e-09	0.77
1.06389945742e-08	0.78
1.35746357488e-08	0.79
1.76881586045e-08	0.8
2.33563641761e-08	0.81
3.10770710277e-08	0.82
4.11356839702e-08	0.83
5.38478667211e-08	0.84
7.38598393557e-08	0.85
9.68365785337e-08	0.86
1.3713831748e-07	0.87
1.88705675863e-07	0.88
2.65407544053e-07	0.89
3.70377451597e-07	0.9
5.14723361378e-07	0.91
7.67845535043e-07	0.92
1.09510930857e-06	0.93
1.85017010235e-06	0.94
3.07042148084e-06	0.95
5.38876163581e-06	0.96
1.00450072096e-05	0.97
2.66849113524e-05	0.98
9.24066123815e-05	0.99
1	1


==> fourier_0.25_0.02_20.txt <==
0.0	0.0
1.3374101826e-09	0.01
1.74465418779e-08	0.02
8.59711685175e-08	0.03
2.27234624894e-07	0.04
4.85745507262e-07	0.05
8.98074244748e-07	0.06
1.56659429684e-06	0.07
2.59516192236e-06	0.08
4.25998803222e-06	0.09
6.28865280905e-06	0.1
9.26586652394e-06	0.11
1.24283999107e-05	0.12
1.73169780688e-05	0.13
2.30617819176e-05	0.14
2.97765666327e-05	0.15
3.62857171712e-05	0.16
4.45376670815e-05	0.17
5.3333187343e-05	0.18
6.73275114219e-05	0.19
8.03728403125e-05	0.2
9.54059860531e-05	0.21
0.000111925375014	0.22
0.000136655360022	0.23
0.000160547182591	0.24
0.000189828508707	0.25
0.0002194955826	0.26
0.000253090623737	0.27
0.000291786867228	0.28
0.000347319169333	0.29
0.000394492227338	0.3
0.000443875040446	0.31
0.000511935253592	0.32
0.000589680138815	0.33
0.000661257997668	0.34
0.000750058734998	0.35
0.000854366873968	0.36
0.000964297736746	0.37
0.00108966206106	0.38
0.00121800660289	0.39
0.00134059825595	0.4
0.00149259374531	0.41
0.00168286336815	0.42
0.00187374137855	0.43
0.00206347456754	0.44
0.00225620307182	0.45
0.00249277786942	0.46
0.0027775719828	0.47
0.00304508107848	0.48
0.00332663671894	0.49
0.00361862584678	0.5
0.0039605676787	0.51
0.00430846070225	0.52
0.00474658720038	0.53
0.00516940689915	0.54
0.00556921051786	0.55
0.00606778699132	0.56
0.00658295358748	0.57
0.00714435473352	0.58
0.00773886868857	0.59
0.00837542202783	0.6
0.00905076641876	0.61
0.00981452404389	0.62
0.0106122984939	0.63
0.0115754272294	0.64
0.0125784266646	0.65
0.0137791751307	0.66
0.0149830511766	0.67
0.0162717401415	0.68
0.0176708806965	0.69
0.0192875452919	0.7
0.020865213117	0.71
0.0229289636763	0.72
0.0248923111928	0.73
0.0270496406251	0.74
0.0296221622208	0.75
0.0324570479057	0.76
0.0345166649636	0.77
0.0375628423639	0.78
0.0410172047268	0.79
0.0454503818778	0.8
0.0491211232164	0.81
0.0533724216966	0.82
0.0580601661099	0.83
0.0636665277726	0.84
0.0713319121781	0.85
0.0791886743856	0.86
0.0876275970235	0.87
0.0973868949377	0.88
0.11006414779	0.89
0.120877185921	0.9
0.135483873507	0.91
0.15061871061	0.92
0.174091041613	0.93
0.201233720265	0.94
0.23141961128	0.95
0.267644546597	0.96
0.330339985502	0.97
0.411670590781	0.98
0.527780322737	0.99
1	1


==> fourier_0.25_0.02_40.txt <==
0.0	0.0
2.88888912792e-11	0.01
5.17490716945e-10	0.02
3.01656088997e-09	0.03
9.63980717472e-09	0.04
2.16462262559e-08	0.05
4.72244561234e-08	0.06
8.19342044212e-08	0.07
1.47774010362e-07	0.08
2.42511046689e-07	0.09
3.79966458408e-07	0.1
5.6360963252e-07	0.11
7.73677120258e-07	0.12
1.10391765229e-06	0.13
1.50262815524e-06	0.14
2.07582673839e-06	0.15
2.63517977339e-06	0.16
3.31353230865e-06	0.17
4.37516886254e-06	0.18
5.51051047804e-06	0.19
7.08146176032e-06	0.2
8.66755134055e-06	0.21
1.04196580891e-05	0.22
1.24706889805e-05	0.23
1.45671409604e-05	0.24
1.7586938175e-05	0.25
2.12282395671e-05	0.26
2.44984749966e-05	0.27
2.88022852889e-05	0.28
3.34733239387e-05	0.29
3.84170742184e-05	0.3
4.50307874171e-05	0.31
5.2246785995e-05	0.32
6.26926039455e-05	0.33
7.16160653675e-05	0.34
8.1582540847e-05	0.35
9.24635501615e-05	0.36
0.000104185648904	0.37
0.000116800625542	0.38
0.000131267386296	0.39
0.000147749407693	0.4
0.000168497429311	0.41
0.000191318404279	0.42
0.000215791682196	0.43
0.00024387203196	0.44
0.000268136659615	0.45
0.000296855542862	0.46
0.000326320268776	0.47
0.000363945754665	0.48
0.000411793389	0.49
0.000455319684448	0.5
0.000510166831739	0.51
0.000572055457505	0.52
0.000626181396391	0.53
0.000683400401001	0.54
0.000761059871566	0.55
0.000839677229444	0.56
0.000945552119176	0.57
0.00104443560358	0.58
0.00115179329	0.59
0.00126293484299	0.6
0.00138200398974	0.61
0.00150652209877	0.62
0.00166335264185	0.63
0.00187456831479	0.64
0.00202799233089	0.65
0.0022009085823	0.66
0.00241198136109	0.67
0.0026599031985	0.68
0.00294301420386	0.69
0.00325142466554	0.7
0.0035996527729	0.71
0.004021497502	0.72
0.00444723243004	0.73
0.00495722750929	0.74
0.00541414486101	0.75
0.00597514615114	0.76
0.00665148523549	0.77
0.00733786811225	0.78
0.00810383954023	0.79
0.0089829653773	0.8
0.0101527878949	0.81
0.0112172954016	0.82
0.0125799132713	0.83
0.0140887856732	0.84
0.0157803035845	0.85
0.0180787402647	0.86
0.0199307663291	0.87
0.0224980478025	0.88
0.0250355887076	0.89
0.0285305035914	0.9
0.0324084418644	0.91
0.037787565806	0.92
0.044185944569	0.93
0.0510888455801	0.94
0.0618391067662	0.95
0.0748602458393	0.96
0.0960880696362	0.97
0.128342667522	0.98
0.198309255147	0.99
1	1


==> fourier_0.5_0.02_20.txt <==
3.65041652461e-09	0.0
0.000323313549787	0.01
0.000950662615319	0.02
0.00184469687575	0.03
0.00277009500367	0.04
0.00399032076454	0.05
0.00549195837745	0.06
0.00731159809151	0.07
0.00931925730031	0.08
0.0113970847179	0.09
0.0133737202589	0.1
0.0155117449675	0.11
0.0179005925317	0.12
0.0214969844522	0.13
0.0248876018613	0.14
0.0272514574562	0.15
0.0306609493872	0.16
0.0334830926518	0.17
0.0365919825001	0.18
0.0393968730066	0.19
0.0432104702548	0.2
0.0464915951492	0.21
0.050379374579	0.22
0.0539737558883	0.23
0.0576182878678	0.24
0.0611716896609	0.25
0.0648205830681	0.26
0.0692536417115	0.27
0.0747542621384	0.28
0.0797381592666	0.29
0.0832835313108	0.3
0.0883230284425	0.31
0.0938254893425	0.32
0.0989147107793	0.33
0.106089645692	0.34
0.111900631882	0.35
0.118357082006	0.36
0.123967663781	0.37
0.129989483136	0.38
0.136375528742	0.39
0.141953281405	0.4
0.14717301304	0.41
0.152420799758	0.42
0.158416449431	0.43
0.16474196187	0.44
0.171281666489	0.45
0.177882491823	0.46
0.185547641989	0.47
0.19323613832	0.48
0.199664496341	0.49
0.207916156248	0.5
0.216353881055	0.51
0.225254112143	0.52
0.232311014531	0.53
0.240044586875	0.54
0.248859605956	0.55
0.254925559644	0.56
0.262977305954	0.57
0.270349168471	0.58
0.279382934614	0.59
0.289164196386	0.6
0.29781071586	0.61
0.306505537721	0.62
0.31564949173	0.63
0.326723402431	0.64
0.335851643159	0.65
0.347338720746	0.66
0.357748851001	0.67
0.367235732265	0.68
0.37832772158	0.69
0.389021864717	0.7
0.399229262488	0.71
0.412493958236	0.72
0.422205749941	0.73
0.433767263976	0.74
0.445786728777	0.75
0.45945775301	0.76
0.473984891511	0.77
0.49040261001	0.78
0.503255627431	0.79
0.520501420256	0.8
0.534708198707	0.81
0.550110786551	0.82
0.566944973373	0.83
0.584712002245	0.84
0.597870811805	0.85
0.614434784797	0.86
0.63256953032	0.87
0.651404170354	0.88
0.671197208153	0.89
0.694233819292	0.9
0.712689810226	0.91
0.734970880118	0.92
0.755769904982	0.93
0.779632851027	0.94
0.803747930914	0.95
0.834243133485	0.96
0.871507799411	0.97
0.901729658703	0.98
0.941079839377	0.99
1	1

==> fourier_0.5_0.02_40.txt <==
7.70091546087e-09	0.0
5.3538214064e-05	0.01
0.000218906071094	0.02
0.000435167285797	0.03
0.000735795610607	0.04
0.00112381569818	0.05
0.00160840879242	0.06
0.00210075053475	0.07
0.0027517457943	0.08
0.0034020245285	0.09
0.00419797410023	0.1
0.00502031895067	0.11
0.00598059562261	0.12
0.00691938819575	0.13
0.00802665149149	0.14
0.00926798358366	0.15
0.0104594224347	0.16
0.0118104090278	0.17
0.0135362897263	0.18
0.015020120866	0.19
0.016764321898	0.2
0.0186619798607	0.21
0.0209094537676	0.22
0.02317662447	0.23
0.0250653287919	0.24
0.0268833807892	0.25
0.0288866963875	0.26
0.030625986829	0.27
0.0329478290535	0.28
0.0355573332512	0.29
0.0381593812145	0.3
0.040673150462	0.31
0.0430512839314	0.32
0.0459029267755	0.33
0.0488914791584	0.34
0.0518733443118	0.35
0.0554171360904	0.36
0.0586449288147	0.37
0.0620833663358	0.38
0.0661729570705	0.39
0.0704846942299	0.4
0.0744093722595	0.41
0.0783587214877	0.42
0.0831351347788	0.43
0.0876561138666	0.44
0.0922988628914	0.45
0.096468921938	0.46
0.10128424178	0.47
0.106884718029	0.48
0.11229774721	0.49
0.116546608287	0.5
0.12206040589	0.51
0.126720451207	0.52
0.132697583941	0.53
0.138902264637	0.54
0.145376107683	0.55
0.152017388124	0.56
0.158907556235	0.57
0.165275131613	0.58
0.172116547947	0.59
0.179410211247	0.6
0.185549608427	0.61
0.192768782227	0.62
0.20143691444	0.63
0.20938064886	0.64
0.217556879312	0.65
0.22683626011	0.66
0.234558170173	0.67
0.241704309293	0.68
0.251932895636	0.69
0.262015783477	0.7
0.27180274744	0.71
0.280592487395	0.72
0.29178463677	0.73
0.302683945483	0.74
0.31351226552	0.75
0.324613115787	0.76
0.336890665636	0.77
0.350390814133	0.78
0.363718877013	0.79
0.376730813883	0.8
0.389411164946	0.81
0.402667210227	0.82
0.418283499903	0.83
0.433293774082	0.84
0.454208983894	0.85
0.47211544348	0.86
0.489926291885	0.87
0.512302718229	0.88
0.532078368765	0.89
0.553014800579	0.9
0.582961986495	0.91
0.604879475537	0.92
0.632228060529	0.93
0.662022847597	0.94
0.694951951177	0.95
0.731293937335	0.96
0.771476516041	0.97
0.809758567243	0.98
0.880811210749	0.99
1	1


==> fourier_1_0.02_20.txt <==
0.000360444835947	0.0
0.0312916999045	0.01
0.0560319551996	0.02
0.078139349287	0.03
0.0954646091292	0.04
0.114093598613	0.05
0.12969937945	0.06
0.14500168667	0.07
0.160838116441	0.08
0.175530540636	0.09
0.187790593061	0.1
0.201670533915	0.11
0.215334552573	0.12
0.225907996645	0.13
0.238534797287	0.14
0.250914282479	0.15
0.26381500586	0.16
0.275512253858	0.17
0.286318366609	0.18
0.296652471055	0.19
0.308776371805	0.2
0.319412373757	0.21
0.331894179836	0.22
0.343864395047	0.23
0.355616003853	0.24
0.367456629808	0.25
0.377862503773	0.26
0.389640991223	0.27
0.402138149351	0.28
0.412867155402	0.29
0.423902475594	0.3
0.434619227347	0.31
0.445055771429	0.32
0.455164139906	0.33
0.46623430802	0.34
0.477866148148	0.35
0.4880579968	0.36
0.499182628653	0.37
0.510284286183	0.38
0.519595482075	0.39
0.527587303486	0.4
0.53611800458	0.41
0.545666133995	0.42
0.55566449431	0.43
0.564695099722	0.44
0.573343010501	0.45
0.581716558952	0.46
0.591211178079	0.47
0.599652747197	0.48
0.609661801539	0.49
0.618614199453	0.5
0.627980715545	0.51
0.636009240888	0.52
0.645550230216	0.53
0.656232694137	0.54
0.666714327819	0.55
0.674825717729	0.56
0.682949155849	0.57
0.690888590685	0.58
0.700217903559	0.59
0.709719083193	0.6
0.716894658619	0.61
0.725868480244	0.62
0.734121197789	0.63
0.741907391723	0.64
0.751133380069	0.65
0.758924432705	0.66
0.767600610657	0.67
0.776280502603	0.68
0.784284960042	0.69
0.792506780073	0.7
0.800126898655	0.71
0.807829329143	0.72
0.814499721954	0.73
0.823590634349	0.74
0.830157978441	0.75
0.837492245407	0.76
0.844379002292	0.77
0.851605186893	0.78
0.858795489377	0.79
0.865766568235	0.8
0.874477821914	0.81
0.881907207167	0.82
0.88787265768	0.83
0.893371898487	0.84
0.900871597003	0.85
0.907889578355	0.86
0.91526359103	0.87
0.921534620847	0.88
0.927963802493	0.89
0.934522610703	0.9
0.93992074283	0.91
0.946718780169	0.92
0.952109910151	0.93
0.958311858903	0.94
0.965263064402	0.95
0.970616428975	0.96
0.977224543733	0.97
0.984168778804	0.98
0.991878810292	0.99
1	1


==> fourier_1_0.02_40.txt <==
0.000353737337894	0.0
0.0208468663072	0.01
0.0358008127543	0.02
0.0496092821304	0.03
0.0604569120623	0.04
0.0739755498922	0.05
0.0851828531778	0.06
0.100350413386	0.07
0.113515616829	0.08
0.127630788139	0.09
0.140428010158	0.1
0.15230151442	0.11
0.163946582619	0.12
0.176659679596	0.13
0.190104747811	0.14
0.201513994582	0.15
0.212556214806	0.16
0.223415321299	0.17
0.234679167989	0.18
0.248883843416	0.19
0.259794053338	0.2
0.270972491678	0.21
0.28119837973	0.22
0.292958479972	0.23
0.305361185235	0.24
0.316590728663	0.25
0.328770548626	0.26
0.341391602098	0.27
0.353022508407	0.28
0.364880337225	0.29
0.376808664448	0.3
0.386706688108	0.31
0.397726636572	0.32
0.409993735468	0.33
0.419663973571	0.34
0.428726795698	0.35
0.441719963214	0.36
0.453640921709	0.37
0.464705003441	0.38
0.473831793087	0.39
0.485559101593	0.4
0.494997037053	0.41
0.504301231117	0.42
0.514833698998	0.43
0.52417287131	0.44
0.535390845032	0.45
0.545682276204	0.46
0.557520118231	0.47
0.567199190275	0.48
0.577069901409	0.49
0.586090309917	0.5
0.596266233655	0.51
0.605622874217	0.52
0.614119687428	0.53
0.622544578573	0.54
0.631969511173	0.55
0.643138227016	0.56
0.651502267397	0.57
0.660080110781	0.58
0.669587617602	0.59
0.677358753568	0.6
0.688252447433	0.61
0.697260619774	0.62
0.708045713668	0.63
0.717365331559	0.64
0.725814735521	0.65
0.733352172427	0.66
0.741691813239	0.67
0.750227381874	0.68
0.758204944501	0.69
0.767219252215	0.7
0.77584363556	0.71
0.784411005812	0.72
0.791558354955	0.73
0.800163044452	0.74
0.808381036431	0.75
0.816048075675	0.76
0.823172707644	0.77
0.831501670918	0.78
0.840045762741	0.79
0.849392721733	0.8
0.857761282409	0.81
0.865797020414	0.82
0.872913480425	0.83
0.879716999243	0.84
0.885444816931	0.85
0.891646030453	0.86
0.898778272956	0.87
0.90696016053	0.88
0.916411113181	0.89
0.923809889512	0.9
0.93102190858	0.91
0.938182016517	0.92
0.945819636739	0.93
0.952621696865	0.94
0.958983117342	0.95
0.96672844958	0.96
0.975481040186	0.97
0.983355646906	0.98
0.991738739986	0.99
1	1


==> pelt1.txt <==
0	0
0.0	0.505
0.0	0.753
0.0	0.872
0.0	0.923
0.0002	0.959
0.006	0.977
0.196	0.997
1	1


==> pelt2.txt <==
0	0
0.000	0.233
0.000	0.433
0.0002	0.659
0.0004	0.795
0.0006	0.884
0.005	0.952
0.236	0.989
1	1


==> pelt3.txt <==
0	0
0.0001	0.029
0.0002	0.093
0.0008	0.232
0.0009	0.415
0.001	0.664
0.006	0.807
0.286	0.972
1	1


==> results.txt <==
0	1
1	0
2	1
3	1
4	0
5	1
6	0
7	0
8	0
9	0
10	0
11	1
12	0
13	0
14	0
15	0
16	0
17	1
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	3
36	0
37	0
38	1
39	0
40	0
41	0
42	0
43	0
44	0
45	1
46	0
47	0
48	0
49	0
50	0
51	0
52	1
53	1
54	0
55	1
56	0
57	0
58	1
59	0
60	0
61	0
62	0
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	1
78	0
79	0
80	0
81	0
82	0
83	1
84	0
85	2
86	0
87	0
88	0
89	0
90	0
91	0
92	0
93	1
94	0
95	0
96	0
97	0
98	0
99	1
100	0
101	0
102	0
103	0
104	0
105	0
106	1
107	1
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	0
121	0
122	0
123	0
124	0
125	1
126	1
127	1
128	0
129	0
130	0
131	1
132	0
133	1
134	0
135	1
136	2
137	1
138	0
139	1
140	0
141	3
142	0
143	1
144	1
145	0
146	0
147	7
148	6
149	7
150	2
151	0
152	0
153	0
154	3
155	1
156	0
157	0
158	2
159	0
160	0
161	0
162	0
163	0
164	0
165	1
166	1
167	0
168	0
169	0
170	1
171	0
172	0
173	4
174	0
175	0
176	0
177	1
178	4
179	0
180	0
181	0
182	0
183	0
184	1
185	2
186	1
187	1
188	2
189	0
190	0
191	0
192	0
193	0
194	1
195	0
196	1
197	0
198	1
199	5
200	0
201	0
202	4
203	0
204	0
205	0
206	0
207	1
208	0
209	0
210	0
211	5
212	1
213	3
214	0
215	0
216	5
217	0
218	1
219	1
220	3
221	0
222	0
223	0
224	0
225	0
226	1
227	0
228	0
229	0
230	0
231	0
232	0
233	0
234	0
235	1
236	0
237	0
238	1
239	0
240	2
241	0
242	0
243	2
244	1
245	0
246	0
247	0
248	0
249	1
250	0
251	0
252	0
253	0
254	0
255	0
256	0
257	0
258	0
259	0
260	0
261	0
262	1
263	0
264	0
265	0
266	0
267	1
268	0
269	4
270	1
271	1
272	4
273	2
274	0
275	0
276	1
277	0
278	0
279	0
280	0
281	0
282	0
283	0
284	0
285	0
286	1
287	3
288	0
289	0
290	1
291	0
292	0
293	0
294	0
295	0
296	0
297	0
298	0
299	0
300	0
301	0
302	0
303	3
304	0
305	0
306	0
307	0
308	2
309	2
310	0
311	0
312	0
313	0
314	0
315	0
316	0
317	0
318	0
319	0
320	2
321	0
322	0
323	3
324	0
325	2
326	0
327	0
328	0
329	2
330	0
331	0
332	0
333	0
334	1
335	0
336	0
337	0
338	0
339	0
340	0
341	1
342	1
343	0
344	0
345	0
346	0
347	0
348	0
349	0
350	0
351	0
352	0
353	0
354	0
355	0
356	1
357	0
358	3
359	0


==> segmented_cps.txt <==
8
51
70
96
103
156
162
177
184


==> synthetic_events.txt <==
1
1.95
3.1
3.9
5.025

